Non-iterative vortex-based smearing correction for the actuator line method

The actuator line method (ALM) is extensively used in wind turbine and rotor simulations. However, its original uncorrected formulation overestimates the forces near the tip of the blades and does not reproduce well forces on translating wings. The recently proposed vortex-based smearing correction for the ALM is a correction based on physical and mathematical properties of the simulation that allows for a more accurate and general ALM. So far, to correct the forces on the blades, the smearing correction depended on an iterative process at every time step, which is usually slower, less stable and less deterministic than direct methods. In this work, a non-iterative process is proposed and validated. First, we propose a formulation of the non-linear lifting line that is equivalent to the ALM with smearing correction, showing that their results are practically identical for a translating wing. Then, by linearizing the lifting line method, the iterative process of the correction is substituted by the direct solution of a small linear system. No significant difference is observed in the results of the iterative and non-iterative corrections, both in wing and rotor simulations. Additional contributions of the present work include the use of a more accurate approximation for the velocity induced by a smeared vortex segment and the implementation of a free-vortex wake model to define the vortex sheet, that contribute to the accuracy and generality of the method. The results present here may motivate the adoption of the ALM by other communities, for example, in fixed-wing applications.

==> Figures/blade.dat <==
0.000000	0.007630
0.050850	0.007630
0.110730	0.007630
0.114120	0.013420
0.117510	0.018740
0.120900	0.023590
0.124290	0.027970
0.131360	0.035560
0.138420	0.041100
0.145480	0.044580
0.152540	0.046010
0.186440	0.045260
0.220340	0.043510
0.254240	0.041310
0.288140	0.038990
0.322030	0.036700
0.355930	0.034520
0.389830	0.032500
0.423730	0.030630
0.457630	0.028930
0.491530	0.027370
0.525420	0.025950
0.559320	0.024650
0.593220	0.023460
0.627120	0.022370
0.661020	0.021370
0.694920	0.020450
0.728810	0.019600
0.762710	0.018820
0.796610	0.018090
0.830510	0.017410
0.864410	0.016780
0.898310	0.016190
0.932200	0.015640
0.966100	0.015130
1.000000	0.014650
1.000000	-0.043940
0.966100	-0.045390
0.932200	-0.046930
0.898310	-0.048580
0.864410	-0.050350
0.830510	-0.052240
0.796610	-0.054270
0.762710	-0.056450
0.728810	-0.058810
0.694920	-0.061360
0.661020	-0.064120
0.627120	-0.067120
0.593220	-0.070390
0.559320	-0.073950
0.525420	-0.077850
0.491530	-0.082110
0.457630	-0.086790
0.423730	-0.091900
0.389830	-0.097490
0.355930	-0.103560
0.322030	-0.110090
0.288140	-0.116960
0.254240	-0.123940
0.220340	-0.130530
0.186440	-0.135780
0.152540	-0.138020
0.145480	-0.133740
0.138420	-0.123290
0.131360	-0.106680
0.124290	-0.083900
0.120900	-0.070770
0.117510	-0.056230
0.114120	-0.040270
0.110730	-0.022880
0.050850	-0.022880
0.000000	-0.022880


==> Figures/naca4415.dat <==
0.750000	0.000000
0.748930	0.000390
0.745720	0.001560
0.740390	0.003490
0.732960	0.006100
0.723470	0.009320
0.711940	0.013030
0.698440	0.017160
0.683010	0.021660
0.665730	0.026520
0.646680	0.031710
0.625920	0.037170
0.603550	0.042830
0.579670	0.048630
0.554380	0.054530
0.527790	0.060480
0.500000	0.066420
0.471140	0.072270
0.441340	0.077950
0.410720	0.083410
0.379410	0.088580
0.347550	0.093410
0.315260	0.097850
0.282700	0.101850
0.250000	0.105380
0.217300	0.108370
0.184740	0.110760
0.152450	0.112480
0.120590	0.113450
0.089280	0.113610
0.058660	0.112940
0.028860	0.111410
0.000000	0.109030
-0.027790	0.105840
-0.054380	0.101900
-0.079670	0.097260
-0.103550	0.091950
-0.125920	0.086070
-0.146680	0.079700
-0.165730	0.072830
-0.183010	0.065410
-0.198440	0.057530
-0.211940	0.049370
-0.223470	0.041180
-0.232960	0.033030
-0.240390	0.024890
-0.245720	0.016540
-0.248930	0.008250
-0.250000	0.000750
-0.248930	-0.005660
-0.245720	-0.011020
-0.240390	-0.015900
-0.232960	-0.020610
-0.223470	-0.025020
-0.211940	-0.029150
-0.198440	-0.032810
-0.183010	-0.035820
-0.165730	-0.038170
-0.146680	-0.039910
-0.125920	-0.041060
-0.103550	-0.041660
-0.079670	-0.041770
-0.054380	-0.041470
-0.027790	-0.040780
0.000000	-0.039740
0.028860	-0.038450
0.058660	-0.037000
0.089280	-0.035470
0.120590	-0.033900
0.152450	-0.032290
0.184740	-0.030630
0.217300	-0.028910
0.250000	-0.027130
0.282700	-0.025290
0.315260	-0.023400
0.347550	-0.021490
0.379410	-0.019580
0.410720	-0.017720
0.441340	-0.015960
0.471140	-0.014300
0.500000	-0.012770
0.527790	-0.011360
0.554380	-0.010060
0.579670	-0.008860
0.603550	-0.007750
0.625920	-0.006740
0.646680	-0.005830
0.665730	-0.005020
0.683010	-0.004310
0.698440	-0.003640
0.711940	-0.002970
0.723470	-0.002270
0.732960	-0.001560
0.740390	-0.000920
0.745720	-0.000420
0.748930	-0.000110
0.750000	0.000000


